Non-classical photon streams using rephased amplified spontaneous emission

We present a fully quantum mechanical treatment of optically rephased photon echoes. These echoes exhibit noise due to amplified spontaneous emission, however this noise can be seen as a consequence of the entanglement between the atoms and the output light. With a rephasing pulse one can get an "echo" of the amplified spontaneous emission, leading to light with nonclassical correlations at points separated in time, which is of interest in the context of building wide bandwidth quantum repeaters. We also suggest a wideband version of DLCZ protocol based on the same ideas.

==> referee3.txt <==
PROBLEMS WITH MANUSCRIPT:

In reviewing the figures of your paper, we note that the following
changes would be needed in order for your figures to conform to the
style of the Physical Review.  Please check all figures for the
following problems and make appropriate changes in the text of the
paper itself wherever needed for consistency.

* Captions to color PostScript figures should begin with "(Color
  online)", unless they are to be published in color in print, in
  which case they should begin "(Color)".

* Units are needed unless quantities plotted are dimensionless. The
  ideal format for units in figures is to set them in parentheses,
  following the quantity being plotted. Alternatively the units can be
  included in the figure caption.

----------------------------------------------------------------------
Report of the Third Referee -- LB12109A/Ledingham
----------------------------------------------------------------------

The authors present a protocol derived from the standard two-pulse
photon echo to produce non-classical photon correlation.

The article is very interesting. It transposes the DLCZ protocol to
inhomogeneously broaden medium. It deeply enriches the field of photon
echo type memories by proposing the generation of non-classical fields
out of this kind of media (ref [9-15]).

I think that this paper should be published in PRA. Nevertheless, I'd
like few point addressed before final publication.

- An important condition for the photon echo technique is the phase
matching condition. This also true for DLZC with atomic vapors (phase
matched 4-wave mixing). It would be nice to see this question
addressed in the paper. Firstly for the RASE and secondarily for the
modified DLCZ presented at the end (fig. 4).

- The authors consider the no-damping limit. This is appropriate when
the two pulse photon echo is considered. The situation is rather
different for the RASE. In that case, the first pulse creates a
population inversion. Then one could consider that the polarization
relaxes completely (in region 1). The situation is realistic since the
coherence lifetime is usually much shorter than the population. In
that case, one expect also ASE in region 1 (population decay) and then
a RASE in region 2. It seems that the treatment would be very
different (simpler somehow) because of the polarization relaxation in
region 1. The solutions matching does not seem to be required anymore.
Is the current model including this situation (coherence relaxation in
region 1.) ? I'd like to see this point discussed in the paper.

Few minor points:

- In the introduction: I think that recent realizations with trapped
ions should be cited to properly cover the field of quantum repeaters.

- p. 4: "Taking the Fourier transform of Eqs. 7 and 10 and", I guess
the authors mean "Eqs. 7 and 8" ?


==> resubmit_letter.txt <==
Dear Editor, 

Please find a revised version of our paper that takes into account the
report of the third referee.


The referee suggested we include a treatement of phase matching and we
have added this.

We have cleared up the two minor points the mentioned and added
references to the recent single ion repeater work.


The referee suggests we think about RASE in the situation where the
there is excess dephasing. We have decided not to include this.  While
we agree with the referee that in most systems the dephasing time is
much shorter than the coherence time, this isn't always the case. We
dont think that this regime of large excess dephasing interesting for
repeaters. In terms of quantum information dephasing is equivalent to
a measurement that is made but the result then lost. This would mean
that in the ASE part of the protocol the amplified spontaneous
emission would be not be entangled with the atomic degrees of freedom
once the atomic degrees of freedom have dephased. Therefore rephasing
these atomic degrees of freedom wont lead to a light that was
entangled with the ASE as is required for a repeater.


Regarding the "problems with the manuscript", the quantities in Fig. 3
are dimensionless and need no units. We have added "(Color online)" to
the figure captions

Yours sincerely
The Authors






